Optimized Travel to Meetings on a Common Location of Geographical Distributed Participants

Members of international organizations often meet in person at a common location for discussions. There is frequently disagreement over the place and time of the meeting due to the different travel efforts of the members. They usually travel by plane and their travel expenses depend on the flight connections. This paper presents an approach to calculate the optimized location and time, where and when distributed partners should meet. The presented system considers the requirements and specifications of each individual member. It respects earliest starting time of an event and non night flights. The optimized result is evaluated with regard to multiple objectives. We focus on the minimization of costs and travel time. Our search algorithm identifies individual travel data for all members for a potential event. The output provides recommendations for the global best appointments and offers further information for the partners. Our system saves expenses and time for all members and allows adjustment as well as compensation.

==> SOLI Submission 40/test.csv <==
Beginn Reisezeit
07.00 49381
07.50 54471
08.00 51111
08.50 43761
09.00 35681
09.50 31621
10.00 33956
10.50 37021
11.00 39346
11.50 46780
12.00 50290


==> test.csv <==
Beginn Reisezeit
07.00 49381
07.50 54471
08.00 51111
08.50 43761
09.00 35681
09.50 31621
10.00 33956
10.50 37021
11.00 39346
11.50 46780
12.00 50290

